Boosting the Efficiency of Quantum Divider through Effective Design Space Exploration

Rapid progress in the design of scalable, robust quantum computing necessitates efficient quantum circuit implementation for algorithms with practical relevance. For several algorithms, arithmetic kernels, in particular, division plays an important role. In this manuscript, we focus on enhancing the performance of quantum slow dividers by exploring the design choices of its sub-blocks, such as, adders. Through comprehensive design space exploration of state-of-the-art quantum addition building blocks, our work have resulted in an impressive achievement: a reduction in Toffoli Depth of up to 94.06%, accompanied by substantial reductions in both Toffoli and Qubit Count of up to 91.98% and 99.37%, respectively. This paper offers crucial perspectives on efficient design of quantum dividers, and emphasizes the importance of adopting a systematic design space exploration approach.

==> Summary.txt <==
In past research on quantum division, significant research has gone into the design of slow division methods such as Restoring and Non-Restoring division, and fast division methods including Newton-Raphson and Goldschmidt division. From these designs, we find that slow division methods show lower computational costs when converted into quantum circuits.
In the paper, we design a modular quantum circuit based on Non-Restoring integer division. The operations in the Non-Restoring workflow are decomposed into additions as its basic building block. This allows us to create a Design Space consisting of various quantum adder circuits, where we can perform effective exploration and evaluate how each adder influences the performance of the proposed design. The pool of quantum adder circuits contains adders with Ripple Carry Adder (RCA) and Carry Look-Ahead (CLA) based designs that have proven to be both reliable and efficient in classical computing, as well as more complex designs such as Combination, Higher Radix and Ling structures. Although the best metrics to evaluate quantum circuits are in hot debate, we choose the Toffoli Depth (TD), Toffoli Count (TC) and Qubit Count (QC) to evaluate our adders and division.
We first examine the instruction set of Non-Restoring division to breakdown the algorithm into smaller sub-problems. Instructions such as the left-shift operation can be omitted from the final design through the manipulation of sub-circuits in the quantum space. We observe that the workflow can be split into a Quantum Subtractor, Controlled Adder-Subtractor and Conditional Add circuit. These modules are then broken down another level into quantum adders only.
Each adder is integrated into the proposed division circuit, before the TD, TC and QC is calculated to evaluate overall costs. We see that certain adders boost the efficiency of the division circuit in specific scenarios. When TD is a crucial factor, using quantum RCAs in our workflow provides the best results. If low TC is important, adders with a CLA-based design proves to be the best option. Lastly, both Takahashi Combination adder and CLA-based adders generate the best circuits when prioritizing low QC.
